An Asymptotically Optimal Approximation of the Conditional Mean Channel Estimator based on Gaussian Mixture Models

This paper investigates a channel estimator based on Gaussian mixture models (GMMs). We fit a GMM to given channel samples to obtain an analytic probability density function (PDF) which approximates the true channel PDF. Then, a conditional mean channel estimator corresponding to this approximating PDF is computed in closed form and used as an approximation of the optimal conditional mean estimator based on the true channel PDF. This optimal estimator cannot be calculated analytically because the true channel PDF is generally not available. To motivate the GMM-based estimator, we show that it converges to the optimal conditional mean estimator as the number of GMM components is increased. In numerical experiments, a reasonable number of GMM components already shows promising estimation results.

==> icasspcsv/case_6_components_ntrain.csv <==
components,ntrain,snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50
1,10,0.9502876299961348,0.8687037638834497,0.7063195902395403,0.4652625098697981,0.23038175307949665,0.0893384303915822,0.030447210424141887,0.009866263424986971,0.003146337246913418,0.000999653219766359,0.0003159566175149273,0.00010000521562899159,3.163019084909979e-05,1.0002797580408113e-05
1,25,0.9500472212332453,0.8681763217710347,0.7053193845986099,0.4642522464633455,0.22995599526489566,0.08925265806440237,0.030435554242220386,0.009864906793732031,0.0031462196159464887,0.0009996438005768632,0.00031595588380862327,0.00010000490477029559,3.163013859828163e-05,1.0002793731740666e-05
1,50,0.9499314527560352,0.8679826412825485,0.7049248738967424,0.4639086546002034,0.2298054697795225,0.08922496454511605,0.030431978522765944,0.009864474260130436,0.0031461569812670357,0.0009996361895393618,0.00031595506200130115,0.0001000047025584558,3.1630129249706316e-05,1.0002787392032852e-05
1,100,0.9498774901196162,0.8678910265498047,0.7047427755745159,0.4637365635553262,0.22973992277713934,0.08921168830786858,0.03043007569027315,0.009864336640021058,0.003146130188687612,0.0009996348444524011,0.00031595480874891334,0.0001000047696269582,3.163013319369915e-05,1.0002782689167184e-05
1,300,0.9498467504506408,0.8678288982744748,0.7046384544419729,0.463631495708369,0.22969665592699776,0.08920258489392699,0.030428836487586014,0.009864191908362931,0.003146110094759475,0.0009996330750248448,0.0003159545267260984,0.00010000477124406586,3.163012389500751e-05,1.000278094936383e-05
1,500,0.9498378994729804,0.8678121025923822,0.7046198033004871,0.4636204609929211,0.2296934134678661,0.08920052410125492,0.03042877035596788,0.009864181087260266,0.003146107777094399,0.000999632474262767,0.0003159544941395046,0.00010000479189325987,3.163013064010606e-05,1.0002781785663686e-05
8,10,0.9425485788917988,0.8383818819001551,0.6460901226846475,0.3981725294063871,0.1890275138345082,0.07228231541837504,0.024671343293962228,0.008081244750571964,0.0026118577367814783,0.0008419730315343043,0.00027041851734016677,8.709334492163047e-05,2.8030969651577315e-05,9.0258358817694e-06
8,25,0.9459147864089106,0.8368826352943881,0.6126221275799225,0.3551412428310295,0.1616050520992043,0.061124685766874125,0.020952992618797132,0.006957786495281033,0.002275536743872385,0.000741708891609227,0.0002413531618550981,7.860637228707897e-05,2.554767703240943e-05,8.310357300614299e-06
8,50,0.9454038989395048,0.8334616078128959,0.6068252552183727,0.3487878901012441,0.15787471038722725,0.059906643829898173,0.020605078043022064,0.006822445308048133,0.002243356971420563,0.0007346849795814902,0.00023949757606008627,7.813671496041479e-05,2.543479620211192e-05,8.300283608892207e-06
8,100,0.9452254674713256,0.8337232887895608,0.60846189507799,0.3479042262835313,0.15487061268713645,0.05815040014973461,0.02003935697939671,0.00666257172124309,0.002202150210164355,0.0007224656192450955,0.0002358518661244849,7.697774080595708e-05,2.5016691127503628e-05,8.164552725278599e-06
8,300,0.9452591247050406,0.8339174437462692,0.6072977164192992,0.35005429846837904,0.15745033312418635,0.059305399282970225,0.020278029801900632,0.006705631629776828,0.0021897356160081364,0.000715164794929831,0.00023239566237775411,7.566640379339174e-05,2.461964244178743e-05,8.030469225585823e-06
8,500,0.9451740018172756,0.8325403628154187,0.6040866276546838,0.3447531350977696,0.15570969522815448,0.058917115175969974,0.02024941041747392,0.00669038567181997,0.002189152889029446,0.0007143465741630081,0.0002325488057866773,7.571829918783641e-05,2.4654193537389e-05,8.046653167233745e-06
16,10,0.937016388535122,0.8185601753016014,0.6216200546246805,0.3848337160885429,0.18418258883066047,0.0715724650457313,0.0246431523559305,0.00811948401941597,0.0026402030115614183,0.0008534908228563112,0.00027455256797862985,8.801122214316886e-05,2.819326150452538e-05,9.036533449213369e-06
16,25,0.9443763714270708,0.8230090713924532,0.5783331680091521,0.3249712645704244,0.14639090407977434,0.05592477201791708,0.019506108340095973,0.006561150258714234,0.002185696619021045,0.0007223657224618926,0.00023682034356516563,7.760048676703094e-05,2.5311758229422e-05,8.24694340265811e-06
16,50,0.944084438615153,0.8209043740406414,0.5737268328591221,0.3200782498693617,0.1417701246716946,0.053310704671005404,0.01837634765527708,0.006126038793216448,0.002025234740621477,0.0006677643192467287,0.00021913517637449888,7.182512954117795e-05,2.3487213561229824e-05,7.711480396625066e-06
16,100,0.9436994461777964,0.8192148785473732,0.5702560765344068,0.3168148921539633,0.13950442098186594,0.052367369391069486,0.018023728925457904,0.006021716599431769,0.001992014015885616,0.0006576091794192204,0.0002156151609705178,7.084336519713458e-05,2.3207367863811014e-05,7.630204047598784e-06
16,300,0.9436483968973692,0.8190296193401344,0.5710771692157063,0.3159789444667652,0.1385339315551523,0.051826824162939183,0.017800208361265682,0.0059778284161505005,0.0019829869127251814,0.0006557990432466999,0.00021565520364535382,7.086770457206067e-05,2.326577656889848e-05,7.645769312358611e-06
16,500,0.9435894342458604,0.8191361055899194,0.5691396544960756,0.3140146812854556,0.13818090664052868,0.05180601665990039,0.017772226775920687,0.005930119479600715,0.001962669760956857,0.0006463515407258983,0.00021224534195553297,6.975349422537713e-05,2.284579716867049e-05,7.505569629461721e-06
32,10,0.9338056203788004,0.8035857486637501,0.6129216316183053,0.4076283969390379,0.21097007998964395,0.08394527610995722,0.028684455501341032,0.0092904145503683,0.002967099174616281,0.0009464082633368172,0.00030072586260021056,9.578834736890188e-05,3.047147003038172e-05,9.697072035786384e-06
32,25,0.9357025186005932,0.8031975886664533,0.57832013334167,0.33747835722994585,0.1551548002602643,0.059385340173799976,0.020593538431222587,0.006890650323425535,0.002277326690662192,0.0007493114602952625,0.0002442940584750289,7.9491889720814e-05,2.582019904942275e-05,8.384248974430624e-06
32,50,0.9418069935264464,0.8070748877793003,0.5537743148546062,0.3043322429954044,0.1331651690305975,0.04973682876629679,0.017152308511036718,0.0057837658234065606,0.0019297329377863293,0.0006411563521041638,0.00021120764496186176,6.956746754714966e-05,2.2799774112003685e-05,7.5117816690457535e-06
32,100,0.9424397065927804,0.8080390331631017,0.5440848026993212,0.2927145085833359,0.1267985277644005,0.04754718755282143,0.016586438332468832,0.005662341857487571,0.0019011637337260168,0.0006336132089517608,0.0002095517934813039,6.928592892913279e-05,2.2782491332571467e-05,7.522757288960236e-06
32,200,0.9420021395938148,0.8055109206403458,0.5391897753269222,0.2859661113487112,0.12304259826190682,0.04585682298245565,0.015921453313563032,0.005402447831115237,0.0018116856838366387,0.0006058284507770516,0.0002008597854651894,6.649179997908696e-05,2.1928095220561868e-05,7.252391715585762e-06
32,300,0.9418980415647424,0.8046215470150601,0.5375625944961263,0.2858340614458401,0.12289107586278772,0.04578920446153966,0.01584314770351931,0.0053696429194184615,0.001794703661362373,0.0005987304674567964,0.0001982893056467241,6.563885832606273e-05,2.166608840912581e-05,7.180337332504454e-06
32,500,0.9416146877762429,0.8043770515559273,0.536392959160354,0.28516531135807993,0.12264393720997305,0.04564168492745356,0.015737959035242163,0.005329616530126967,0.0017841639483312354,0.0005960219580254955,0.0001974392631370985,6.540961591789543e-05,2.158352605975323e-05,7.1544532894469345e-06
64,10,0.9318403551166016,0.792405188204793,0.5972031179084795,0.4081988033541127,0.22054642371313501,0.08864146065705954,0.029670809809146444,0.0094225936265955,0.0029911981266076354,0.0009525032240303051,0.0003023775473015364,9.62787621694958e-05,3.0622940946417075e-05,9.741492355062774e-06
64,25,0.9311775787612402,0.7849790881261495,0.5627883920005071,0.3455034894339855,0.16611825315533632,0.06433397055222458,0.022025300811113032,0.007149262515542847,0.0023110122570097983,0.0007506769052150093,0.00024293033523904438,7.882823111299097e-05,2.5596786546941368e-05,8.317782374881042e-06
64,50,0.9350562421344406,0.7813302527502851,0.5347749719995746,0.3037499070501081,0.13735945700951785,0.052399658723920634,0.018237830855697027,0.00618002601940997,0.002053820307000001,0.0006797332475508536,0.00022363087272986372,7.35538417753504e-05,2.4026780873532817e-05,7.870234176854519e-06
64,100,0.93960404329166,0.7907823955194458,0.5249534031639393,0.2831397527158184,0.12285197437572308,0.0461377130108246,0.016147869577844542,0.005513665547756919,0.0018566416423686388,0.0006211296882759465,0.00020572322694744144,6.805519792822002e-05,2.238496341633598e-05,7.385977811882985e-06
64,200,0.9401755842020068,0.7911670722142717,0.5140348713182153,0.2689160259056752,0.11506151615055492,0.043038866285536735,0.015007682536941172,0.005130220557938017,0.0017294115770352413,0.000579895929795208,0.0001926591490352849,6.404641325372932e-05,2.1154787635817964e-05,7.020495305788237e-06
64,300,0.9401673721921392,0.7915406299709782,0.5108511955419959,0.26394454882658536,0.11152653190404938,0.04154449135545624,0.014556744592355913,0.004980412645798521,0.0016890829755451624,0.0005678584500028734,0.00018896845621862725,6.29422613891228e-05,2.0888842470933907e-05,6.948028115426393e-06
64,500,0.9395613810569398,0.7887657461911194,0.5070976643127608,0.2610308977901917,0.1106295263454939,0.04122634047510367,0.014373254321928429,0.004905962011380879,0.0016600155935101088,0.0005578909652908207,0.00018600046311762256,6.199173760966808e-05,2.0585891781422572e-05,6.857958348139292e-06
128,10,0.930490767928118,0.7871818485690261,0.5898597124536515,0.42139891895781395,0.2472232098099813,0.10133865809744938,0.03240552321951522,0.010048626734456018,0.003164236896328536,0.001001377575606015,0.000316141806587296,0.00010002626015366542,3.1631476205738426e-05,1.0002935451743683e-05
128,25,0.9264169745420646,0.7594407150433291,0.5352242098652424,0.3641003881775365,0.1981466452244312,0.08094590037323414,0.0277251638886858,0.008951016555595092,0.002860025273224143,0.0009146025370409699,0.00029166032028972937,9.327244980234646e-05,2.978789156332785e-05,9.51709806903361e-06
128,50,0.9287164314462748,0.7622093663793696,0.5243462971200723,0.3145200900532383,0.1491995080328147,0.05888507608524603,0.02067082761329229,0.006973754884987522,0.002284563130269804,0.0007487147197663361,0.00024353607947636406,7.93417824822476e-05,2.578163983327412e-05,8.374084556589859e-06
128,100,0.9337404369905479,0.7719973659822541,0.5145787727708713,0.2838150476894345,0.12508474736962566,0.04732744140792085,0.016538606563739955,0.005634590268679104,0.0018927534351875766,0.000631229752143126,0.00020894505790311596,6.88644259131506e-05,2.2609287988947465e-05,7.447751666518599e-06
128,150,0.935208252076712,0.7733552670508969,0.5033887097798813,0.2690873676321949,0.1168307226228232,0.043970323493550144,0.0153566195675758,0.005242006409165928,0.001772702539037086,0.0005930471597504062,0.000196837290496424,6.532253161686241e-05,2.157310114374028e-05,7.150806314342917e-06
128,200,0.9367814586940104,0.7735957622850185,0.49489801388457894,0.25933600541150903,0.11113076207168612,0.04158790480446625,0.014567381808834757,0.004998558858603254,0.0016967181402273578,0.000570929653836341,0.00018990154737191282,6.317640907721566e-05,2.093513468881989e-05,6.9615958589110885e-06
128,300,0.9382451588743737,0.7771528321601794,0.491392068311854,0.25198563195797397,0.10673734496200586,0.040023845108220255,0.014061178386570457,0.004848045270215726,0.0016496746447268945,0.0005566873889191339,0.0001861120046329837,6.208696606409214e-05,2.06196516942982e-05,6.868649368369788e-06
128,400,0.937963765923949,0.7751472200031847,0.4848384986433701,0.2453200226184233,0.102891852631426,0.0384588466020249,0.01353302279690699,0.004665792335031256,0.0015914768572561535,0.000539013707268489,0.0001803498444699684,6.02897679371105e-05,2.0063966208236067e-05,6.7139401064691265e-06
128,500,0.9380674796729129,0.7751855885884421,0.4827549622624652,0.2426739307711528,0.10200201298555216,0.03814133992854495,0.013404531382427587,0.004632113758559661,0.0015808943470992259,0.0005358684938851593,0.00017980340741182856,6.01622630560757e-05,2.0021442882293695e-05,6.698605330494406e-06


==> icasspcsv/cnn_128antennas_quadriga.csv <==
SNR,Genie_OMP,cnn_fft2x_relu_non_hier_False
-15.0,0.8383901093840932,0.9588080104619771
-10.0,0.48096847275132915,0.501654169822817
-5.0,0.25920410622703405,0.23198885129553254
0.0,0.14547218604948264,0.11743596340972699
5.0,0.09260041630068691,0.06181196898693852
10.0,0.058107580012055335,0.03453727914255682
15.0,0.031593159959506414,0.017847522527111217
20.0,0.01422729881592469,0.008066991592395632
25.0,0.005386651453535169,0.003012593883249426
30.0,0.0017335707420409676,0.0009897018785884216
35.0,0.0005641893479193952,0.00031669725892384217
40.0,0.00025858695148635167,0.00010091751383558909
45.0,0.0001791447117141161,3.226292881914435e-05
50.0,0.00015603471645092841,1.0393329792122273e-05


==> icasspcsv/cnn_1paths_128antennas_20lbatch_20lsize_500ebatch_2sigma_update.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft2x_relu_non_hier_False
-15.0,0.8800463136060293,0.5369248930931093,0.9465369966506957
-10.0,0.5973968468672058,0.3143270408153532,0.8658759428024295
-5.0,0.3103862646903901,0.1538532692432405,0.3152765214920042
0.0,0.13726115973361633,0.06778336868882177,0.15663150024414066
5.0,0.05495622696646644,0.027718098801374446,0.07216727881431578
10.0,0.021012395072605255,0.01052667947262526,0.020315928551554674
15.0,0.007877736438392124,0.003944021684303877,0.008878350926935659
20.0,0.0029440123941551033,0.0014416236344724893,0.004295707697421318
25.0,0.001105415508057861,0.0005175438274629409,0.0019903967253863813
30.0,0.00041243132038847367,0.00018274829250294696,0.0008190200231038045
35.0,0.00015233511144956323,6.366183867212391e-05,0.00029468111102469273
40.0,5.5917638324855315e-05,2.2058779737562886e-05,9.922663292381927e-05
45.0,2.0063514447792086e-05,7.649899186799301e-06,0.0009625874337740244
50.0,7.036742394155638e-06,2.593047508344171e-06,0.014766681470721956


==> icasspcsv/cnn_3paths_128antennas_20lbatch_20lsize_500ebatch_2sigma.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft2x_relu_non_hier_False
-15.0,0.9695158676848806,0.7063786758422845,0.9525996324539189
-10.0,0.8200607099515248,0.4818444295883178,0.8665244302749633
-5.0,0.5436401879579364,0.2749122593402863,0.41300456790924067
0.0,0.2800100732175971,0.1327980572462082,0.17479911615848517
5.0,0.12126996582647688,0.057267229044437346,0.07111459395885468
10.0,0.04773182866083357,0.023022095867991425,0.030568565613031375
15.0,0.017861729097512737,0.008731573797762389,0.01399323881268502
20.0,0.006605832551257199,0.00322962868362665,0.00690261393859983
25.0,0.00237414673241577,0.0011548424901440737,0.0031162028849124916
30.0,0.0008521168746173838,0.00040978420875035235,0.0010786685701459644
35.0,0.0002989842238201744,0.000140700685349293,0.0003209838044364008
40.0,0.00010460615326170031,4.83141241129488e-05,0.0001390711670275777
45.0,3.529328863924929e-05,1.6434334302903152e-05,3.529729960137045e-05
50.0,1.1547504078791073e-05,5.497852066037014e-06,7.45605027943384e-05


==> icasspcsv/components_gpp_1path.csv <==
snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50,components
0.9418821833816552,0.8602004118302703,0.6981472205943603,0.4607557360407898,0.22893528421369616,0.08911733947558216,0.0304264766466076,0.009862714321721993,0.00314582567341192,0.0009996667763279069,0.00031596121864685097,0.00010000293277851836,3.1629974345231225e-05,1.0002721828120559e-05,1
0.9275001714946626,0.8042906861851129,0.5740851583294725,0.3202334456284901,0.13820751118863953,0.05049856324468908,0.01726266593135327,0.005735823777037761,0.001894000732002532,0.0006224415529486317,0.00020388238203197532,6.673444443451512e-05,2.1845610911715883e-05,7.187438967407728e-06,2
0.916373545296602,0.7336278378240726,0.4393224614050666,0.2113399132174005,0.08423007439853175,0.03024586036178788,0.010466293493022432,0.0035533127014962633,0.0012023820904512096,0.0004036454607230043,0.00013486234119492474,4.498743028153429e-05,1.5018221976330725e-05,5.08175229043225e-06,4
0.8905725281554895,0.6247803631857414,0.30697313203265825,0.13137397008380022,0.05018639389620007,0.018140129578439967,0.006406694269102477,0.0022229104112731195,0.0007646383505721077,0.00026185864089225887,8.873586953011635e-05,3.0003676079347387e-05,1.0165107417451012e-05,3.560928168617926e-06,8
0.8623249036869504,0.5314865961157972,0.2283496403562709,0.09518018193020296,0.03695053708829538,0.013716734192398326,0.004971927590563884,0.0017605493433614746,0.0006182362552446152,0.00021547164406690618,7.399895529895102e-05,2.534434570016782e-05,8.706153872006919e-06,3.1031135543146908e-06,16
0.8356902961084165,0.4615466933651518,0.18275185730198373,0.07631323828563479,0.030396973485833974,0.011575416270507595,0.004277588381683377,0.0015427738158542144,0.0005485650661633823,0.00019296239888446048,6.69747463697577e-05,2.310675887587243e-05,7.996353387433299e-06,2.883128831965387e-06,32
0.8268167190751036,0.4406011250061703,0.17002850247089416,0.0711574353459888,0.028566156838887233,0.010970702512984995,0.004085502881955869,0.0014802756309617614,0.0005278825388345874,0.0001865392774239344,6.490951988195037e-05,2.2472409744501388e-05,7.790117263608784e-06,2.819706496154888e-06,64
0.8257560533354555,0.4369714087666158,0.16735681005560465,0.07006183263741975,0.028130806464090732,0.010830021125598045,0.004038311138339475,0.0014648521883469695,0.0005233985418030238,0.0001850997223606185,6.447514484580535e-05,2.232687524820342e-05,7.74436813557909e-06,2.804661540477731e-06,128
0.8254956325009265,0.4352399634665328,0.16593634309380675,0.06933628359992029,0.027839816343591367,0.010723272044069577,0.0040066502699483385,0.0014547041066332548,0.0005199541367503033,0.00018407733610456708,6.415675526400286e-05,2.2229633708654416e-05,7.715312122105762e-06,2.7951381189219684e-06,256


==> icasspcsv/components_gpp_3paths.csv <==
snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50,components
0.9498626251932892,0.8678518221498347,0.7046774051530038,0.4636699381076954,0.22971111635945396,0.08920520176687798,0.030429296234571426,0.009864228568175624,0.0031461105889461663,0.0009996332300663377,0.00031595465056921684,0.000100004779468026,3.1630123901221335e-05,1.000278140308339e-05,1
0.9482868576328838,0.8574673267328957,0.6734483741025955,0.4223168408862714,0.20310818457146448,0.07812457125225636,0.026698751867059483,0.00870122421084282,0.002796057867578008,0.0008960765121229002,0.00028583244076291463,9.135344978208386e-05,2.9201664090221393e-05,9.338777709749887e-06,2
0.9468241739688772,0.8464402659632957,0.6415870319883621,0.3829116594709779,0.17705966846102056,0.06734260162201154,0.02299985771799593,0.007548708858696866,0.0024449944487688327,0.0007905646453926927,0.00025433640836056495,8.206745972974814e-05,2.6503794954755574e-05,8.569199947357942e-06,4
0.9452569253468102,0.8347249479249955,0.6084719328896484,0.3482977141768518,0.15640425505978522,0.05873555643014248,0.020108408904426004,0.00664525801030052,0.0021704250475694797,0.0007090473081019813,0.0002305957341395275,7.509985179017373e-05,2.4431911196338238e-05,7.977334816721823e-06,8
0.9436343995722892,0.8199072651037413,0.5727540238594292,0.3156074416115604,0.13757428594691334,0.05132445270919935,0.017654575669449012,0.005929444495114215,0.0019661380432827048,0.0006493228676243013,0.0002133058935009094,7.00657682762641e-05,2.2973635547847492e-05,7.5561759569549985e-06,16
0.9419392367963522,0.8051024700549192,0.5382051746708457,0.2861093166948235,0.1226975065373534,0.045848229066788836,0.01590490209009049,0.005394433880807193,0.0018091327376680323,0.0006041851172999522,0.00020034812136677206,6.639535751563368e-05,2.190062930672792e-05,7.246964732962607e-06,32
0.9403537470846502,0.7912681757380161,0.5147995749769467,0.2703793409961482,0.11500120154919992,0.04300207226740632,0.015010060714443543,0.005117222314356463,0.0017260039492341306,0.0005796643650800294,0.00019309790669522081,6.406357756844412e-05,2.1206001362151582e-05,7.042524826945731e-06,64
0.935911217281086,0.7728588736108303,0.4943712980541786,0.25802328837555977,0.11031414320554876,0.041371766826543706,0.014561889183761022,0.005008545041833268,0.0017033105569785214,0.0005739852431229449,0.000191229482454602,6.360034691221884e-05,2.1070716964771145e-05,6.998491576430818e-06,128
0.9317320257317884,0.7557902869886679,0.4850973250178672,0.2589102155561907,0.11255586352838476,0.04262395538651617,0.014960592875424918,0.00511379670095456,0.001730597489014936,0.0005815102802425115,0.00019357381557702814,6.417843640728091e-05,2.1198529633313158e-05,7.038595016978895e-06,256


==> icasspcsv/components_quadriga.csv <==
snr_-15,snr_-10,snr_-5,snr_0,snr_5,snr_10,snr_15,snr_20,snr_25,snr_30,snr_35,snr_40,snr_45,snr_50,components
0.9681519489470336,0.8903045732361125,0.7133908756247812,0.4453619937285139,0.2095489928496817,0.08002864466616794,0.02774343905209265,0.009300549718423664,0.003059267247462797,0.000989162982400312,0.00031485410510319827,9.988575708828318e-05,3.161834237892281e-05,1.0001676047016346e-05,1
0.9599562835997164,0.8263556579071949,0.5827905539613205,0.3177350739255838,0.1411158654276648,0.05728512781854118,0.0223820727590287,0.008313471699122417,0.0029134041425275827,0.0009710646819834931,0.00031290641759015744,9.968217503136237e-05,3.159920105013969e-05,9.999477392729006e-06,2
0.9477279079544242,0.7362970541550385,0.43464162426352493,0.21905036868963196,0.10227243782761747,0.04690838477978123,0.02029553275318052,0.007971704437726455,0.002864100678942834,0.0009648362595308807,0.0003122204826773218,9.96120816177185e-05,3.159128513507206e-05,9.998623781029684e-06,4
0.9256142286966634,0.6295308045107884,0.32846115564640954,0.16580257912759028,0.08482095674376149,0.04259126873418002,0.01933497067944616,0.007759510111860081,0.002816559406543773,0.0009557185129545373,0.0003108193960198993,9.945731501391473e-05,3.157301170276925e-05,9.996615990771097e-06,8
0.9037218330307228,0.5554502184837293,0.27370083696805425,0.14213850362498776,0.07645055879882387,0.03999387605445815,0.018424125212215637,0.00749736460890978,0.002757052540615076,0.0009437996801089564,0.00030898910593698186,9.923231037675608e-05,3.155003423705737e-05,9.994284892921499e-06,16
0.8627712119491567,0.4778965371676204,0.23489198432983255,0.12776822221564751,0.07156729226133844,0.03782996854683687,0.017772908976402255,0.007355924406454719,0.002731919561801048,0.0009397558828596174,0.0003085925801590209,9.918735177386096e-05,3.154635612491241e-05,9.993681070391474e-06,32
0.8349305174564629,0.4250275755958156,0.2064635144849022,0.11630582580419385,0.06826409609526972,0.037045778936318836,0.017616565486607148,0.007307415892114018,0.0027193486528906373,0.000937847976029359,0.0003082951511727136,9.913853158518588e-05,3.154073049591275e-05,9.99267506119423e-06,64
0.8203872757775303,0.3884724316074823,0.186254941789909,0.1095548547762142,0.06754642295076581,0.037075776551479415,0.01761229999922024,0.007324351927029133,0.0027275648005276763,0.0009389529047695813,0.0003084202357894554,9.91555371657553e-05,3.1541250188430576e-05,9.993223761537293e-06,128
0.80151236264645,0.3585725930383145,0.1670644093601002,0.10197112491786277,0.06688339804989661,0.03864656617089311,0.01845679534908557,0.007600140052793359,0.0027832893012044693,0.0009461561430686307,0.0003089540977185081,9.917809484335012e-05,3.1535151300961176e-05,9.992162664460406e-06,256


==> icasspcsv/sim_55_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,False,0.9418897957273382,0.53521064453125,0.88505042783312,0.9345163840130785,0.8257560533354555,0.8999959886487789,7.341920641780911,31.56214148873513
-10,True,False,0.860212271760203,0.3137527587890625,0.5707718484713442,0.5946496345544541,0.4369714087666158,0.45254428994959633,2.408613955506715,9.994785855596902
-5,True,False,0.6981690137391533,0.1543800048828125,0.2541490638720376,0.2559425655526581,0.16735681005560465,0.1678551936453696,0.804454642601987,3.1613553220858126
0,True,False,0.4607560017665277,0.06740133666992187,0.10869797905986625,0.10880238409368151,0.07006183263741975,0.07006450813371505,0.2714145753341636,1.001294112464329
5,True,False,0.2289397508871312,0.02734051513671875,0.04445214451917443,0.0444649094182173,0.02813080646409073,0.028130871502329985,0.0922658660339328,0.3167895244398625
10,True,False,0.08911836540467102,0.010584883880615235,0.01799752245738012,0.01799834261723105,0.010830021125598045,0.010830016238841512,0.03147696673897825,0.10008491408135065
15,True,False,0.03042618729855385,0.003964260864257813,0.007411274448993005,0.007411287192843233,0.0040383111383394754,0.004038321238481571,0.010798593458550634,0.031624224621819026
20,True,False,0.00986268831871731,0.001441252326965332,0.003129237246577128,0.0031292379254622762,0.0014648521883469695,0.0014648522610256234,0.00373923973761977,0.009983199685017718
25,True,False,0.0031458289155832284,0.0005155357837677002,0.0013544009191590405,0.0013544009192205104,0.0005233985418030239,0.0005233987488879834,0.0013077219236962007,0.003157950790198424
30,True,False,0.0009996683383773667,0.00018265438079833983,0.0005811119176528122,0.0005811119176528128,0.00018509972236061846,0.0001850998915803812,0.00046938057629633805,0.0010008995582114358
35,True,False,0.00031596103400334633,6.367990970611572e-05,0.00023326045527847342,0.00023326045527847375,6.447514484580535e-05,6.44751821823282e-05,0.00017380889984545185,0.00031609156513623014
40,True,False,0.00010000291455733383,2.205071747303009e-05,8.642937395204821e-05,8.642937395204833e-05,2.232687524820342e-05,2.2326882572473887e-05,6.927978250457422e-05,0.00010001603116923805
45,True,False,3.162996697836599e-05,7.586027681827545e-06,2.9810292872543004e-05,2.981029287254301e-05,7.74436813557909e-06,7.744370184091435e-06,3.130877994940276e-05,3.16313523611296e-05
50,True,False,1.0002723197178008e-05,2.58331298828125e-06,9.790170159117343e-06,9.790170159117307e-06,2.804661540477731e-06,2.8046616199486123e-06,1.7272574123519705e-05,1.000290291725147e-05


==> icasspcsv/sim_56_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,genie lmmse,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.9498573757064669,0.70330966796875,0.9419950584313201,0.9495469957944224,0.9359112172810861,0.9436388568559337,7.40635980851199,31.56214148873513
-10,True,True,0.8678403950896049,0.484354248046875,0.7939681617005923,0.7974316045101988,0.7728588736108303,0.7774143886804253,2.4748268593792315,9.994785855596902
-5,True,True,0.7046652714278304,0.27409365234375,0.5019709964579033,0.5079023707334269,0.4943712980541786,0.49774542929193877,0.8645892366179091,3.1613553220858126
0,True,True,0.46365143943923004,0.13262255859375,0.25522543538042153,0.2556153584918027,0.25802328837555977,0.25812826696209307,0.3129267215936001,1.001294112464329
5,True,True,0.2297129249037083,0.0574645751953125,0.1100012151193175,0.11001103882837283,0.11031414320554875,0.11031524225881265,0.11588991571328075,0.3167895244398625
10,True,True,0.08920280519490319,0.02306929931640625,0.04371775574098337,0.04371797840580827,0.041371766826543706,0.04137177373035367,0.0433039326320042,0.10008491408135065
15,True,True,0.030429069077512166,0.008731442260742187,0.01709754201425105,0.017097545005421044,0.014561889183761022,0.01456188927566771,0.01629608418508443,0.03162422462181902
20,True,True,0.00986420475997754,0.003212273406982422,0.006629461161931529,0.0066294611847993335,0.005008545041833268,0.005008545041849345,0.0062108092387246185,0.009983199685017718
25,True,True,0.003146120357595374,0.0011537179946899414,0.002472512219669222,0.0024725122197088714,0.0017033105569785214,0.0017033105569785217,0.0024136043410142105,0.003157950790198424
30,True,True,0.0009996347597597641,0.00040707073211669923,0.0008773922538890007,0.0008773922538895196,0.0005739852431229449,0.0005739852431229453,0.0009698321457732353,0.0010008995582114358
35,True,True,0.0003159543582638286,0.00014069644212722778,0.0002974526624205347,0.000297452662420911,0.000191229482454602,0.00019122948245460202,0.00042016098745795654,0.0003160915651362302
40,True,True,0.00010000472328099517,4.84063446521759e-05,9.763634921639365e-05,9.763634921634517e-05,6.360034691221883e-05,6.360034691221881e-05,0.0002056706534986415,0.00010001603116923807
45,True,True,3.163013285143226e-05,1.6439656913280486e-05,3.136861357002637e-05,3.136861357004891e-05,2.1070716964771142e-05,2.1070716964771193e-05,0.00012264749317133293,3.16313523611296e-05
50,True,True,1.0002784914789731e-05,5.533408373594284e-06,9.97558090235173e-06,9.97558090235596e-06,6.998491576430818e-06,6.998491576430826e-06,9.032977382124841e-05,1.000290291725147e-05


==> icasspcsv/sim_74_results.csv <==
SNR,gm_diag.converged,gm_full.converged,global cov,gmm diag all,gmm diag top 5,gmm full all,gmm full top 5,amp,ls
-15,True,True,0.9681967938122421,0.8789817916404343,0.9425402390701229,0.8203872757775303,0.8631968733891796,7.345514088368845,31.56214148873513
-10,True,True,0.890391339004043,0.49121604203951647,0.49970657128409923,0.3884724316074823,0.3896620992466623,2.3966631407621986,9.9947858555969
-5,True,True,0.7135286227045513,0.23431044109757826,0.23443120283898092,0.186254941789909,0.18624486066954207,0.8020428941614863,3.1613553220858126
0,True,True,0.4454861272856604,0.12829828056794268,0.1283137756679239,0.10955485477621421,0.10955510473191699,0.2802943604024733,1.001294112464329
5,True,True,0.20963372764835767,0.07250318442011464,0.07250402361555518,0.06754642295076581,0.06754642307274182,0.10632124618687992,0.3167895244398625
10,True,True,0.08008958252461877,0.03857656452062595,0.03857657879699437,0.03707577655147941,0.03707577671575652,0.04573828677565209,0.10008491408135065
15,True,True,0.027772984702193703,0.01816574009295638,0.018165741699952595,0.01761229999922024,0.017612299998561683,0.0230101105899261,0.03162422462181902
20,True,True,0.009310237916596412,0.007513631002251809,0.007513631073729357,0.007324351927029133,0.0073243519270348246,0.01385282377117266,0.009983199685017718
25,True,True,0.003061406617287921,0.002785850266510481,0.0027858502666737316,0.002727564800527676,0.0027275648005276776,0.010096717207268341,0.003157950790198424
30,True,True,0.0009895245106958683,0.0009532019924194446,0.0009532019924547561,0.0009389529047695811,0.000938952904769876,0.008686747849907955,0.0010008995582114358
35,True,True,0.000314890656643991,0.0003107629061483699,0.0003107629061278037,0.00030842023578945546,0.00030842023578945345,0.008162887961664183,0.0003160915651362302
40,True,True,9.98895155422052e-05,9.94625316959623e-05,9.946253169790487e-05,9.91555371657553e-05,9.915553716575535e-05,0.007989679245859518,0.00010001603116923807
45,True,True,3.161864736423669e-05,3.1576575543932104e-05,3.15765755444719e-05,3.154125018843058e-05,3.1541250188430616e-05,0.007935887233425233,3.16313523611296e-05
50,True,True,1.000174506601063e-05,9.996748025867556e-06,9.996748025872703e-06,9.993223761537291e-06,9.9932237615373e-06,0.007913492356742765,1.0002902917251471e-05

